The Origin of Buckling Instability in Galactic Bars: Searching for the Scapegoat

The buckling process in stellar bars is full of unsolved issues. We analyze the origin of the buckling instability in stellar bars using high-resolution N-body simulations. Previous studies have promoted the nonresonant firehose instability to be responsible for the vertical buckling. We have analyzed the buckling process in terms of the resonant excitation of stellar orbits in the bar, which pumps energy into vertical oscillations. We find that (1) the buckling is associated with an abrupt increase in the central mass concentration and triggers velocities along the bar and along its rotation axis. The velocity field projected on one of the main axes forms circulation cells and increases vorticity, which are absent in firehose instability; (2) The bending amplitude is nonlinear when measured by isodensity contours or curvature of the Laplace plane, which has a substantial effect on the stellar motions; (3) In the linear description, the planar and vertical 2:1 resonances appear only with the buckling and quickly reach the overlapping phase, thus supporting the energy transfer; (4) Using nonlinear orbit analysis, we analyze the stellar oscillations along the bar and along the rotation axis and find that stars cross the vertical 2:1 resonance simultaneously with the buckling. The overlapping planar and vertical 2:1 resonances trapping more than 25% of the bar particles provide the 'smoking gun' pointing to a close relationship between the bending of stellar orbits and the resonant action -- these particles provide the necessary ingredient assuring the cohesive response in the growing vertical asymmetry. We conclude that resonant excitation is important in triggering the buckling instability, and the contribution from the firehose instability should be reevaluated. Finally, we discuss some observational implications of buckling.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
